Distilled density matrices of holographic PEE from thread-state correspondence

Within the framework of holographic duality, CMI (conditional mutual information) is often understood as a correlation between ``region pairs" and is closely related to the concept of partial entanglement entropy (PEE). The main theme of this paper is to try to understand the rigorous physical meaning of such a region-pair correlation. This relies on the idea of holographic bit threads and the recently developed thread-state correspondence. In a sense, this effort also prompted us to give a definition of PEE based on the density matrices of the holographic distilled states. Specifically, drawing from experience with the locking multiflow configuration, we first provide a bipartite entanglement explanation for the PEE=CMI scheme, but it leads to difficulties in characterizing the entanglement entropy of disconnected regions. We then introduce multipartite entanglement through the generalized $n$-thread/perfect tensor state correspondence to solve this problem and explain the coincidence between CMI and tripartite information in the holographic quantum systems.

==> distilled pee/distilledref.txt <==
@article{Lin:2022flo,
    author = "Lin, Yi-Yu and Jin, Jie-Chen",
    title = "{Thread/State correspondence: from bit threads to qubit threads}",
    eprint = "2210.08783",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP02(2023)245",
    journal = "JHEP",
    volume = "02",
    pages = "245",
    year = "2023"
}

==> distilledref.txt <==
@article{Lin:2022flo,
    author = "Lin, Yi-Yu and Jin, Jie-Chen",
    title = "{Thread/State correspondence: from bit threads to qubit threads}",
    eprint = "2210.08783",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP02(2023)245",
    journal = "JHEP",
    volume = "02",
    pages = "245",
    year = "2023"
}
